Optimizing Deep Learning Inference on Embedded Systems Through Adaptive Model Selection

Deep neural networks ( DNNs ) are becoming a key enabling technology for many application domains. However, on-device inference on battery-powered, resource-constrained embedding systems is often infeasible due to prohibitively long inferencing time and resource requirements of many DNNs. Offloading computation into the cloud is often unacceptable due to privacy concerns, high latency, or the lack of connectivity. While compression algorithms often succeed in reducing inferencing times, they come at the cost of reduced accuracy. This paper presents a new, alternative approach to enable efficient execution of DNNs on embedded devices. Our approach dynamically determines which DNN to use for a given input, by considering the desired accuracy and inference time. It employs machine learning to develop a low-cost predictive model to quickly select a pre-trained DNN to use for a given input and the optimization constraint. We achieve this by first off-line training a predictive model, and then using the learned model to select a DNN model to use for new, unseen inputs. We apply our approach to two representative DNN domains: image classification and machine translation. We evaluate our approach on a Jetson TX2 embedded deep learning platform and consider a range of influential DNN models including convolutional and recurrent neural networks. For image classification, we achieve a 1.8x reduction in inference time with a 7.52% improvement in accuracy, over the most-capable single DNN model. For machine translation, we achieve a 1.34x reduction in inference time over the most-capable single model, with little impact on the quality of translation.

==> cover_letter.txt <==
Dear Associate Editor,

Please find attached our paper entitled "Optimizing Embedded Deep Inference Through Adaptive Model Selection" which we wish to submit for publication in ACM TECS.

A preliminary version of this article entitled "Adaptive Deep Learning Model Selection on Embedded Systems" by B. Taylor, V. Sanz Marco, W. Wolff, Y. Elkhatib, and Z. Wang appeared in The 19th Annual ACM SIGPLAN/SIGBED Conference on Languages, Compilers, and Tools for Embedded Systems (LCTES), 2018. 

The extended version makes the several additional contributions over the conference paper, providing new insights to the original paper:

1. A new case study has been added in the form of Neural Machine Translation (Section 6), demonstrating adaptability;

2. It introduces a new, better approach for deep learning model selection (Section 3.2);

3. It improves upon the Model Selection Algorithm, allowing different selection strategies (Section 3.3);

4. It provides a performance breakdown of different selection strategies for the Model Selection Algorithm (Section 7.2), providing new insights on the impact of algorithm selection strategies;

5. It includes an analysis of resource utilisation (Section 7.6.2), showing how the choices of model selection affect resource footprints;

6. It presents new experimental results when combining our approach with compression (Section 7.6.3), showing how model selection can be applied and combined with model compression techniques;

7. The Discussion has been updated to reflect the work added (Section 8);

8. The Related Work has been updated to reflect recent work, and add work relevant to new contributions (Section 9).

Yours faithfully,

Ben Taylor

